Uchuu-$\nu^2$GC galaxies and AGN: Cosmic variance forecasts of high-redshift AGN for JWST, Euclid, and LSST

Measurements of the luminosity function of active galactic nuclei (AGN) at high redshift ($z\gtrsim 6$) are expected to suffer from field-to-field variance, including cosmic and Poisson variances. Future surveys, such as those from the Euclid telescope and James Webb Space Telescope (JWST), will also be affected by field variance. We use the Uchuu simulation, a state-of-the-art cosmological $N$-body simulation with 2.1 trillion particles in a volume of $25.7~\mathrm{Gpc}^3$, combined with a semi-analytic galaxy and AGN formation model, to generate the Uchuu-$\nu^2$GC catalog, publicly available, that allows us to investigate the field-to-field variance of the luminosity function of AGN. With this Uchuu-$\nu^2$GC model, we quantify the cosmic variance as a function of survey area, AGN luminosity, and redshift. In general, cosmic variance decreases with increasing survey area and decreasing redshift. We find that at $z\sim6-7$, the cosmic variance depends weakly on AGN luminosity. This is because the typical mass of dark matter haloes in which AGN reside does not significantly depend on luminosity. Due to the rarity of AGN, Poisson variance dominates the total field-to-field variance, especially for bright AGN. We also examine the effect of parameters related to galaxy formation physics on the field variance. We discuss uncertainties present in the estimation of the faint-end of the AGN luminosity function from recent observations, and extend this to make predictions for the expected number of AGN and their variance for upcoming observations with Euclid, JWST, and the Legacy Survey of Space and Time (LSST).

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
% The files are as follows:
% readme.txt        this file
% mnras.cls          MNRAS LaTeX 2e class file
% mnras.bst            BibTeX style file
% ref.bib               
% paper.bbl         my bibliography file generated Bibtex
% paper.tex         main source file
% picture/          .eps and .pdf files

%
% Please typeset 'paper.tex' twice.
% 
